Gas distribution in ODISEA sources from ALMA long-baseline observations in $^{12}$CO(2-1)

The $^{12}$CO rotational lines in protoplanetary discs are good tracers of the total spatial extension of the gas component, and potentially planet-disc interactions. We present ALMA long baseline observations of the $^{12}$CO(2-1) line of ten protoplanetary discs from the Ophiuchus DIsc Survey Employing ALMA (ODISEA) project, aiming to set constraints on the gas distribution of these sources. The position angle of the gaseous disc can be inferred for five sources using high-velocity channels, which trace the gas in the inner part of the disc. We compare the high-velocity PAs to the orientations inferred from the continuum, representative of the orientation over $\sim$ 53 to 256 au in these resolved discs. We find a significant difference in orientation for DoAr 44, which is evidence of a tilted inner disc. Eight discs show evidence of gas inside inner dust cavities or gaps, and the disc of ISO-Oph 196 is not detected in $^{12}$CO(2-1), except for the compact signal located inside its dust cavity. Our observations also point out a possible outflow in WLY 2-63.

==> Gas distribution in ODISEA sources from ALMA long-baseline observations in 12CO-March-29-arxiv/readme.txt <==
readme.txt          This file
ODISEA.tex          Manuscript in LaTeX
bibliography.bib    References in BibTeX

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style


==> readme.txt <==
readme.txt          This file
ODISEA.tex          Manuscript in LaTeX
bibliography.bib    References in BibTeX

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

